Stellar mass functions of galaxies, disks and spheroids at z~0.1

We present the stellar mass functions (SMF) and mass densities of galaxies, and their spheroid and disk components in the local (z~0.1) universe over the range 8.9 <= log(M/M_solar) <= 12 from spheroid+disk decompositions and corresponding stellar masses of a sample of over 600,000 galaxies in the SDSS-DR7 spectroscopic sample. The galaxy SMF is well represented by a single Schechter function (M* = 11.116+/-0.011, alpha = -1.145+/-0.008), though with a hint of a steeper faint end slope. The corresponding stellar mass densities are (2.670+/-0.110), (1.687+/-0.063) and (0.910+/-0.029)x10^8 M_solar Mpc^-3 for galaxies, spheroids and disks respectively. We identify a crossover stellar mass of log(M/M_solar) = 10.3+/-0.030 at which the spheroid and disk SMFs are equal. Relative contributions of four distinct spheroid/disk dominated sub-populations to the overall galaxy SMF are also presented. The mean disk-to-spheroid stellar mass ratio shows a five fold disk dominance at the low mass end, decreasing monotonically with a corresponding increase in the spheroidal fraction till the two are equal at a galaxy stellar mass, log(M/M_solar)=10.479+/-0.013, the dominance of spheroids then grows with increasing stellar mass. The relative numbers of composite disk and spheroid dominated galaxies show peaks in their distributions, perhaps indicative of a preferred galaxy mass. Our characterization of the low redshift galaxy population provides stringent constraints for numerical simulations to reproduce.

==> TableD1_SMF_GBD.dat <==
## Tab separated machine readable table containing
## Col 1: central stellar mass in each bin
## Col 2, 3, 4: Galaxy SMF, upper (84th) and lower (16th) quartile values
## Col 5, 6, 7: Spheroid SMF, upper (84th) and lower (16th) quartile values
## Col 8, 9, 10: Disk SMF, upper (84th) and lower (16th) quartile values
  8.10   -3.129    0.111    0.092   -2.625    0.056    0.055   -2.227    0.045    0.047
  8.30   -2.539    0.051    0.045   -2.305    0.036    0.038   -2.190    0.031    0.029
  8.50   -2.235    0.033    0.030   -2.127    0.024    0.022   -2.180    0.016    0.017
  8.70   -2.077    0.027    0.023   -2.012    0.018    0.018   -2.191    0.012    0.017
  8.90   -1.994    0.016    0.020   -1.959    0.013    0.014   -2.225    0.010    0.013
  9.10   -1.985    0.015    0.013   -2.003    0.008    0.010   -2.281    0.013    0.013
  9.30   -2.042    0.010    0.011   -2.084    0.007    0.008   -2.349    0.010    0.007
  9.50   -2.125    0.009    0.009   -2.160    0.007    0.007   -2.416    0.007    0.007
  9.70   -2.196    0.009    0.008   -2.225    0.007    0.008   -2.457    0.007    0.006
  9.90   -2.256    0.007    0.006   -2.290    0.007    0.004   -2.473    0.005    0.007
 10.10   -2.288    0.006    0.004   -2.359    0.005    0.004   -2.475    0.004    0.004
 10.30   -2.309    0.005    0.004   -2.471    0.003    0.003   -2.480    0.003    0.004
 10.50   -2.350    0.005    0.004   -2.655    0.005    0.004   -2.523    0.004    0.004
 10.70   -2.439    0.005    0.005   -2.928    0.008    0.007   -2.620    0.006    0.006
 10.90   -2.584    0.009    0.008   -3.308    0.022    0.010   -2.778    0.010    0.009
 11.10   -2.802    0.014    0.015   -3.787    0.015    0.015   -3.002    0.014    0.014
 11.30   -3.129    0.021    0.021   -4.361    0.024    0.024   -3.305    0.021    0.021
 11.50   -3.569    0.031    0.031   -5.062    0.039    0.039   -3.710    0.031    0.031
 11.70   -4.161    0.048    0.048   -5.955    0.089    0.084   -4.268    0.049    0.048
 11.90   -4.977    0.071    0.071   -6.782    0.241    0.372   -5.049    0.071    0.071


==> TableD2_SMF_4Classes.dat <==
## Tab separated machine readable table containing
## Col 1: central stellar mass in each bin
## Col 2, 3, 4: Galaxy SMF, upper (84th) and lower (16th) quartile values
## Col 5, 6, 7: 0.8 < B/T < 1. galaxies SMF, upper (84th) and lower (16th) quartile values
## Col 8, 9, 10: 0.5 < B/T < 0.8 galaxies SMF, upper (84th) and lower (16th) quartile values
## Col 11, 12, 13: 0.2 < B/T < 0.5 galaxies SMF, upper (84th) and lower (16th) quartile values
## Col 14, 15, 16: 0. < B/T < 0.2 galaxies SMF, upper (84th) and lower (16th) quartile values
  8.10   -3.129    0.111    0.092   -5.237    0.515    0.442   -4.143    0.309    0.301   -3.955    0.212    0.229   -3.247    0.124    0.139
  8.30   -2.539    0.051    0.045   -4.668    0.331    0.436   -3.607    0.136    0.164   -3.198    0.104    0.084   -2.705    0.068    0.065
  8.50   -2.235    0.033    0.030   -3.927    0.195    0.191   -3.222    0.080    0.085   -2.769    0.048    0.048   -2.468    0.043    0.040
  8.70   -2.077    0.027    0.023   -3.686    0.270    0.157   -3.121    0.062    0.060   -2.586    0.033    0.041   -2.321    0.039    0.030
  8.90   -1.994    0.016    0.020   -3.411    0.141    0.219   -3.024    0.048    0.051   -2.501    0.027    0.025   -2.246    0.026    0.028
  9.10   -1.985    0.015    0.013   -3.323    0.159    0.092   -2.957    0.037    0.037   -2.443    0.017    0.018   -2.289    0.023    0.014
  9.30   -2.042    0.010    0.011   -3.259    0.056    0.050   -2.963    0.032    0.027   -2.479    0.016    0.014   -2.391    0.017    0.014
  9.50   -2.125    0.009    0.009   -3.237    0.033    0.033   -2.993    0.024    0.026   -2.549    0.012    0.012   -2.517    0.011    0.010
  9.70   -2.196    0.009    0.008   -3.215    0.024    0.025   -3.013    0.016    0.016   -2.625    0.010    0.010   -2.612    0.012    0.019
  9.90   -2.256    0.007    0.006   -3.132    0.017    0.016   -2.982    0.013    0.013   -2.711    0.009    0.009   -2.738    0.011    0.008
 10.10   -2.288    0.006    0.004   -3.031    0.010    0.013   -2.936    0.009    0.009   -2.778    0.006    0.006   -2.854    0.008    0.008
 10.30   -2.309    0.005    0.004   -2.931    0.007    0.008   -2.887    0.007    0.006   -2.841    0.006    0.006   -3.003    0.007    0.008
 10.50   -2.350    0.005    0.004   -2.874    0.006    0.006   -2.866    0.006    0.005   -2.931    0.006    0.005   -3.224    0.008    0.007
 10.70   -2.439    0.005    0.005   -2.889    0.006    0.006   -2.919    0.007    0.006   -3.074    0.007    0.007   -3.528    0.010    0.009
 10.90   -2.584    0.009    0.008   -2.958    0.009    0.009   -3.058    0.014    0.009   -3.293    0.009    0.009   -3.926    0.016    0.013
 11.10   -2.802    0.014    0.015   -3.099    0.014    0.014   -3.303    0.014    0.024   -3.608    0.015    0.015   -4.405    0.021    0.023
 11.30   -3.129    0.021    0.021   -3.345    0.021    0.021   -3.722    0.022    0.021   -4.043    0.022    0.022   -4.970    0.032    0.031
 11.50   -3.569    0.031    0.031   -3.724    0.031    0.031   -4.275    0.033    0.032   -4.583    0.034    0.034   -5.672    0.061    0.061
 11.70   -4.161    0.048    0.048   -4.285    0.048    0.049   -4.973    0.053    0.053   -5.206    0.057    0.056   -6.561    0.158    0.156
 11.90   -4.977    0.071    0.071   -5.093    0.071    0.071   -5.857    0.088    0.091   -6.019    0.098    0.102   -6.994    0.308    0.620

